Detecting Defective Wafers Via Modular Networks

The growing availability of sensors within semiconductor manufacturing processes makes it feasible to detect defective wafers with data-driven models. Without directly measuring the quality of semiconductor devices, they capture the modalities between diverse sensor readings and can be used to predict key quality indicators (KQI, \textit{e.g.}, roughness, resistance) to detect faulty products, significantly reducing the capital and human cost in maintaining physical metrology steps. Nevertheless, existing models pay little attention to the correlations among different processes for diverse wafer products and commonly struggle with generalizability issues. To enable generic fault detection, in this work, we propose a modular network (MN) trained using time series stage-wise datasets that embodies the structure of the manufacturing process. It decomposes KQI prediction as a combination of stage modules to simulate compositional semiconductor manufacturing, universally enhancing faulty wafer detection among different wafer types and manufacturing processes. Extensive experiments demonstrate the usefulness of our approach, and shed light on how the compositional design provides an interpretable interface for more practical applications.

==> aes_and_reviewers.txt <==
I'm unsure about if we want to choose some recommended editors, here is the full list of editors for TSM. I'm wondering who we choose for previous submissions from seagate.
==================================================
Balamukundhan, Kaushik
xxx

Bickford, Jeanne P
GlobalFoundries Inc
GLOBALFOUNDRIES

Braun, Martin
Intel Corp
TD ATA

Brozek, Tomasz
PDF Solutions

Buengener, Ralf
Intel Corp
Advanced Packaging Equipment Development

Djurdjanovic, Dragan
University of Texas
Mechanical Engineering

Dusa, Mircea
IMEC
APM

Fried, David
xxx

Inoue, Hiroyuki
Texas Instruments Japan Ltd.
Product engineering

Inoue, Soichi
KIOXIA
Process Technology Research & Development Center

James, Marlene
IEEE

Ju, Feng
Arizona State University

Kim, Dongchan
ASML Korea

Kyek, Andreas
Infineon Technologies AG

Larkin, Alison
IEEE
Publishing Operations

Le Cunff, Dephine
STMicroelectronics
Metrology

Lee, Chia-Yen
National Taiwan University
Department of Information Management

Lee, Jun Haeng

Mahadeva Iyer, Natarajan
Allegro Microsystems Inc
Quality and Reliability

Moench, Lars
University of Hagen
Mathematics and Computer Science

Moriya, Tsuyoshi
Tokyo Electron LTD.
Technology Development Center

Nehrer, Bill
xxx
xx

Pan, David Z
The University of Texas at Austin
Dept. of Electrical and Computer Engineering

Patterson, Oliver
Intel

Radloff, Stefan
Intel

Ramarajan, Suresh
xxx
xxx

Smith, Stewart
The University of Edinburgh
Institute for Bioengineering, School of Engineering

Susto, Gian Antonio
Università degli Studi di Padova
Dipartimento di Ingegneria dell'Informazione

Uzsoy, Reha
North Carolina State University
Fitts Dept. of Industrial and Systems Engineering

Werbaneth, Paul F
ASMC Steering Committee
==================================================

Besides, is there any reviewers we want to recommend that could appreciate our works? If possible, please add the reviewers below:
===================================================

==================================================

==> subfields_and_keywords.txt <==
We need to choose from one subfields and keywords:

One subfield from the list
=================================================
Metrology [I feel could be this one, but need to double check]
Yield Modeling, Analysis and Enhancement
Lithography and Patterning
Advanced Processing
Advanced Process Control
Factory and Supply Chanin Modeling
Equipment and Automation Technology
Non-silicon Materials
Emerging Areas
Environment, Safety and Health
==================================================

A few keywords from the full list:
==================================================
[The following are candidates selected by me]
Fault Diagnosis
Inspection
Neural Network Applications
Neural Netowrk Architecture
Sequential Estimation
Signal Processing
==================================================
[I am unable to directly copy the full list of keywords and the journal didn't release a text file for this. To view the full list, please check the following steps]
1. login into https://mc.manuscriptcentral.com/tsm-ieee
2. click ``author'', ``start a new submission''
3. The full keyword lists are only available in ``Step 3: Attributes'', ``+ Show Full Lists''
==================================================


